A Distributionally Robust Control Strategy for Frequency Safety based on Koopman Operator Described System Model

As the proportion of renewable energy and power electronics in the power system increases, modeling frequency dynamics under power deficits becomes more challenging. Although data-driven methods help mitigate these challenges, they are exposed to data noise and training errors, leading to uncertain prediction errors. To address uncertain and limited statistical information of prediction errors, we introduce a distributionally robust data-enabled emergency frequency control (DREFC) framework. It aims to ensure a high probability of frequency safety and allows for adjustable control conservativeness for decision makers. Specifically, DREFC solves a min-max optimization problem to find the optimal control that is robust to distribution of prediction errors within a Wasserstein-distance-based ambiguity set. With an analytical approximation for VaR constraints, we achieve a computationally efficient reformulations. Simulations demonstrate that DREFC ensures frequency safety, low control costs and low computation time.

==> table.txt <==
\begin{table*}[!htbp]%
\centering
\caption{Major costs and the influence factors} \label{tab:Major costs and the influence factors}
\begin{tabular}{cccclllllll}
\hline\toprule
\multicolumn{2}{c}{\multirow{2}{*}{Major costs}} &
  \multicolumn{2}{c}{\begin{tabular}[c]{@{}c@{}}Major costs of hydrogen \\ Supply Chain\end{tabular}} &
  \multicolumn{7}{c}{\multirow{2}{*}{Influence factors}} \\ \cline{3-4}
\multicolumn{2}{c}{} &
  \multicolumn{1}{l}{Traditional} &
  \multicolumn{1}{l}{By-product} &
  \multicolumn{7}{c}{} \\ \hline\bottomrule
\multirow{2}{*}{Production} &
  Investment &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{\multirow{2}{*}{\begin{tabular}[c]{@{}l@{}}1) Production technology\\ 2) Scale of production\end{tabular}}} \\
 &
  Operation &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{} \\ \hline
\multirow{2}{*}{Storage} &
  Investment &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{\multirow{2}{*}{\begin{tabular}[c]{@{}l@{}}1) Storage technology\\ 2) Storage capacity\end{tabular}}} \\
 &
  Operation &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{} \\ \hline
\multirow{3}{*}{Transportation} &
  Investment &
  \checkmark &
  \checkmark &
  \multicolumn{7}{l}{\multirow{3}{*}{\begin{tabular}[c]{@{}l@{}}1) Transportation mode\\ 2) Hydrogen volume\\ 3) Transport distance\end{tabular}}} \\
 &
  \multirow{2}{*}{Operation} &
  \multirow{2}{*}{\checkmark} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{} \\
 &
   &
   &
   &
  \multicolumn{7}{l}{} \\ \hline
\multirow{4}{*}{\begin{tabular}[c]{@{}c@{}}Secondary\\ processing\end{tabular}} &
  \multirow{2}{*}{Investment} &
  \multicolumn{1}{l}{\multirow{2}{*}{}} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{\multirow{4}{*}{\begin{tabular}[c]{@{}l@{}}1) Type of processing \\ equipment\\ 2) TOU eletricity price\\ 3) Hydrogen volume\end{tabular}}} \\
 &
   &
  \multicolumn{1}{l}{} &
   &
  \multicolumn{7}{l}{} \\
 &
  \multirow{2}{*}{Operation} &
  \multicolumn{1}{l}{\multirow{2}{*}{}} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{} \\
 &
   &
  \multicolumn{1}{l}{} &
   &
  \multicolumn{7}{l}{} \\ \hline
% \multicolumn{11}{l}{\multirow{4}{*}{\begin{tabular}[c]{@{}l@{}}Remarks:\\ 1) Transportation mode includes CH2 and LH2 in this paper.\\ 2) Scale of production, storage capacity and transport distance are decision variables in the\\  traditional hydrogen supply chain, but they are fixed and known in the by-product hydrogen supply chain.\end{tabular}}} \\
% \multicolumn{11}{l}{} \\
% \multicolumn{11}{l}{} \\
% \multicolumn{11}{l}{} \\ \hline
\end{tabular}
\end{table*}

